High Level Synthesis Implementation of a Three-dimensional Systolic Array Architecture for Matrix Multiplications on Intel Stratix 10 FPGAs

In this paper, we consider the HLS implementation of a three-dimensional systolic array architecture for matrix multiplication that targets specific characteristics of Intel Stratix 10 FPGAs in order to produce designs that achieve a high floating-point throughput using most of the DSPs at high frequencies in a way that avoids the congestion of the routing fabric. The investigated three-dimensional systolic array architecture is able to produce hardware designs that use 99% of the available DSPs with maximum frequencies that let us achieve performances above 3 TFLOPS.

==> figs/fig1.eps_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{163.07437206bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)  %0.63972077)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{figs/fig1.eps}}%
    \put(0.49,0.05){PE\(_{ij(L-1)}\)}%
    \put(0.49,0.72){PE\(_{ij(L+1)}\)}%
    \put(0.85,0.40){PE\(_{i(j+1)L}\)}%
    \put(-0.27,0.38){PE\(_{i(j-1)L}\)}%
    \put(0.69,0.61){PE\(_{(i-1)jL}\)}%
    \put(-0.13,0.17){PE\(_{(i+1)jL}\)}%
    \put(0.47,0.30){PE\(_{ijL}\)}%
    \put(0.89,0.17){\(L\)}%
    \put(0.99,0.08){\(j\)}%
    \put(0.85,0.03){\(i\)}%
    \put(0.42,0.22){\(\bar{c}_{ij}\)}%
    \put(0.30,0.55){\(\bar{c}_{ij}\)}%
    \put(0.52,0.42){\small\(\{a_{i}\}_*\)}%
    \put(0.17,0.42){\small\(\{a_{i}\}_*\)}%
    \put(0.42,0.54){\small\(\{b_{j}\}_*\)}%
    \put(0.18,0.32){\small\(\{b_{j}\}_*\)}%
  \end{picture}%
\endgroup%


==> figs/fig4.eps_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig4.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{163.07437206bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63972077)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{figs/fig4.eps}}%
    \put(0.43,0.04){PE\(_{(i+1)j}\)}%
    \put(0.43,0.71){PE\(_{(i-1)j}\)}%
    \put(0.76,0.38) {PE\(_{i(j+1)}\)}%
    \put(-0.20,0.38){PE\(_{i(j-1)}\)}%
    \put(0.43,0.46){\(c_{ij}\)}%
    \put(0.22,0.30){PE\(_{ij}\)}%
    \put(0.97,0.13){\(j\)}%
    \put(0.87,0.00){\(i\)}%
    \put(0.51,0.34){\(a_{i*}\)}%
    \put(0.17,0.43){\(a_{i*}\)}%
    \put(0.27,0.54){\(b_{*j}\)}%
    \put(0.40,0.23){\(b_{*j}\)}%
  \end{picture}%
\endgroup%

